A low-power end-to-end hybrid neuromorphic framework for surveillance applications

With the success of deep learning, object recognition systems that can be deployed for real-world applications are becoming commonplace. However, inference that needs to largely take place on the `edge' (not processed on servers), is a highly computational and memory intensive workload, making it intractable for low-power mobile nodes and remote security applications. To address this challenge, this paper proposes a low-power (5W) end-to-end neuromorphic framework for object tracking and classification using event-based cameras that possess desirable properties such as low power consumption (5-14 mW) and high dynamic range (120 dB). Nonetheless, unlike traditional approaches of using event-by-event processing, this work uses a mixed frame and event approach to get energy savings with high performance. Using a frame-based region proposal method based on the density of foreground events, a hardware-friendly object tracking is implemented using the apparent object velocity while tackling occlusion scenarios. For low-power classification of the tracked objects, the event camera is interfaced to IBM TrueNorth, which is time-multiplexed to tackle up to eight instances for a traffic monitoring application. The frame-based object track input is converted back to spikes for Truenorth classification via the energy efficient deep network (EEDN) pipeline. Using originally collected datasets, we train the TrueNorth model on the hardware track outputs, instead of using ground truth object locations as commonly done, and demonstrate the efficacy of our system to handle practical surveillance scenarios. Finally, we compare the proposed methodologies to state-of-the-art event-based systems for object tracking and classification, and demonstrate the use case of our neuromorphic approach for low-power applications without sacrificing on performance.

==> README_BMVC_TYPESETTING.txt <==
BMVC Paper TEMPLATEs

This folder provides all the files necessary for produce both the review and final proceedings version of the paper.



Typesetting should preferably be done using the PDFLaTeX system (part of all modern LaTeX distributions). 
However, submissions prepared in Microsoft Word or OpenOffice will be accepted – but are discouraged.. 

All LaTeX class and support files are supplied in BMVC_2019_Template.zip

Two example template LaTeX files are also provided:
	Review example PDF : bmvc_review.pdf
	Final Proceedings example PDF : bmvc_final.pdf


Within these files there are details about preparing your paper for double-blind review and the formatting of the paper.
PLEASE READ BOTH these files carefully. 

They also illustrate how to produce both version of the paper from LaTeX.

Essentially to produce the review paper you must include the command:

\bmvcreviewcopy{??}

in the LaTeX preamble.

The ?? is the paper number your are assigned when registering your paper on the CMT submission web site:
https://cmt3.research.microsoft.com/BMVC2019


A word template is also provide: BMVC_MS_Office_2019_review.docx



More details on paper submission is at: https://bmvc2019.org/authors/submit-your-paper-2/

